A kinematic excess in the annular gap and gas depleted cavity in the disc around HD 169142

We present ALMA band 6 images of the 12CO, 13CO and C18O J=2-1 line emissions for the circumstellar disc around HD 169142, at ~8 au spatial resolution. We resolve a central gas depleted cavity, along with two independent near-symmetric ring-like structures in line emission: a well-defined inner gas ring [~25 au] and a second relatively fainter and diffuse outer gas ring [~65 au]. We identify a localised super-Keplerian feature or vertical flow with a magnitude of ~75m/s in the 12CO map. This feature has the shape of an arc that spans azimuthally across a PA range of ~60 to 45 degrees and radially in between the B1[26au] and B2[59au] dust rings. Through reconstruction of the gas surface density profile, we find that the magnitude of the background perturbations by the pressure support and self-gravity terms are not significant enough to account for the kinematic excess. If of planetary origin, the relative depletion in the gas-density profile would suggest a 1 Mj planet. In contrast, the central cavity displays relatively smooth kinematics, suggesting either a low mass companion and/or a binary orbit with a minimal vertical velocity component.

==> HD169142 - kinematic excess/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
